Improving AEBS Validation Through Objective Intervention Classification Leveraging the Prediction Divergence Principle

The safety validation of automatic emergency braking system (AEBS) requires accurately distinguishing between false positive (FP) and true positive (TP) system activations. While simulations allow straightforward differentiation by comparing scenarios with and without interventions, analyzing activations from open-loop resimulations - such as those from field operational testing (FOT) - is more complex. This complexity arises from scenario parameter uncertainty and the influence of driver interventions in the recorded data. Human labeling is frequently used to address these challenges, relying on subjective assessments of intervention necessity or situational criticality, potentially introducing biases and limitations. This work proposes a rule-based classification approach leveraging the Prediction Divergence Principle (PDP) to address those issues. Applied to a simplified AEBS, the proposed method reveals key strengths, limitations, and system requirements for effective implementation. The findings suggest that combining this approach with human labeling may enhance the transparency and consistency of classification, thereby improving the overall validation process. While the rule set for classification derived in this work adopts a conservative approach, the paper outlines future directions for refinement and broader applicability. Finally, this work highlights the potential of such methods to complement existing practices, paving the way for more reliable and reproducible AEBS validation frameworks.

==> figures/DroundR6F9601E234O222Activation.tikz <==
\begin{tikzpicture}


\begin{axis}[
axis background/.style={fill=black},
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.01,0.01)},
  anchor=south west,
  font=\footnotesize,
  draw=bbox_edges
},
ticks=none,
xmin=17.7391288866076, xmax=58.0391368267519,
ymin=-53, ymax=-35,
unit vector ratio*=1 1 1
]\addplot [draw=bbox_edges,fill=egoObservedColor,
area legend,
legend image post style={draw opacity=1}
] coordinates {
    (0, 1)
    (0, 0)
    (2, 0)
    (2, 1)
};
\addlegendentry{Brake Activation}

\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=170.487339848635, ymin=-95.0990167451264, ymax=0]{figures/DroundR6.png};
\path [draw=egoObservedColor]
(axis cs:23.4476711133924,-39.0243243599484)
--(axis cs:18.90217426198,-36.5766934372397)
--(axis cs:17.8391288866076,-38.5508756400516)
--(axis cs:22.38462573802,-40.9985065627603)
--cycle;
\path [draw=bbox_edges, fill=egoObservedColor]
(axis cs:23.4476711133924,-39.0243243599484)
--(axis cs:18.90217426198,-36.5766934372397)
--(axis cs:17.8391288866076,-38.5508756400516)
--(axis cs:22.38462573802,-40.9985065627603)
--cycle;
\addplot [very thin, bbox_edges, opacity=1, forget plot]
table {%
22.9161484257062 -40.0114154613544
20.1118773123138 -39.774691101406
21.1749226876862 -37.800508898594
22.9161484257062 -40.0114154613544
};
\path [draw=objectObservedColor]
(axis cs:36.8728344179979,-39.9059916846072)
--(axis cs:32.2806222256166,-38.5021429818816)
--(axis cs:31.7403655820021,-40.2694083153928)
--(axis cs:36.3325777743834,-41.6732570181184)
--cycle;
\path [draw=bbox_edges, fill=objectObservedColor]
(axis cs:36.8728344179979,-39.9059916846072)
--(axis cs:32.2806222256166,-38.5021429818816)
--(axis cs:31.7403655820021,-40.2694083153928)
--(axis cs:36.3325777743834,-41.6732570181184)
--cycle;
\addplot [very thin, bbox_edges, opacity=1, forget plot]
table {%
36.6027060961907 -40.7896243513628
34.0364716781927 -40.9713326667556
34.5767283218073 -39.2040673332444
36.6027060961907 -40.7896243513628
};
\end{axis}
\warningSign[0.5,0.68,1.17]
\warningSign[0.58,0.3,0.175]

\end{tikzpicture}


==> figures/DroundR6F9601E234O222ObservedT0only.tikz <==
\begin{tikzpicture}


\begin{axis}[
axis background/.style={fill=black},
legend cell align={left},
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  at={(0.01,0.01)},
  anchor=south west,
  font=\footnotesize,
  draw=bbox_edges
},
ticks=none,
xmin=17.7391288866076, xmax=58.0391368267519,
ymin=-53, ymax=-35,
unit vector ratio*=1 1 1
]\addplot [draw=bbox_edges,fill=egoObservedColor,
area legend,
legend image post style={draw opacity=1}
] coordinates {
    (0, 1)
    (0, 0)
    (2, 0)
    (2, 1)
};
\addlegendentry{Ego Observed}
\addplot [draw=bbox_edges,fill=objectObservedColor,
area legend,
legend image post style={draw opacity=1}
] coordinates {
    (0, 1)
    (0, 0)
    (2, 0)
    (2, 1)
};
\addlegendentry{Object Observed}

\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=170.487339848635, ymin=-95.0990167451264, ymax=0]{figures/DroundR6.png};
\path [draw=egoObservedColor]
(axis cs:23.4476711133924,-39.0243243599484)
--(axis cs:18.90217426198,-36.5766934372397)
--(axis cs:17.8391288866076,-38.5508756400516)
--(axis cs:22.38462573802,-40.9985065627603)
--cycle;
\path [draw=bbox_edges, fill=egoObservedColor]
(axis cs:23.4476711133924,-39.0243243599484)
--(axis cs:18.90217426198,-36.5766934372397)
--(axis cs:17.8391288866076,-38.5508756400516)
--(axis cs:22.38462573802,-40.9985065627603)
--cycle;
\addplot [very thin, bbox_edges, opacity=1, forget plot]
table {%
22.9161484257062 -40.0114154613544
20.1118773123138 -39.774691101406
21.1749226876862 -37.800508898594
22.9161484257062 -40.0114154613544
};
\path [fill=egoObservedColor, fill opacity=0.3]
(axis cs:20.6434,-38.7876)
--(axis cs:125.733869329058,-208.952206355724)
--(axis cs:127.527915774378,-207.831086380507)
--(axis cs:129.310003144647,-206.691052498762)
--(axis cs:131.079932045998,-205.532232266389)
--(axis cs:132.837504444954,-204.354755341253)
--(axis cs:134.582523690577,-203.158753468677)
--(axis cs:136.314794536473,-201.944360466698)
--(axis cs:138.034123162641,-200.711712211098)
--(axis cs:139.740317197156,-199.460946620196)
--(axis cs:141.433185737694,-198.192203639425)
--(axis cs:143.112539372889,-196.905625225665)
--(axis cs:144.778190203532,-195.601355331365)
--(axis cs:146.429951863588,-194.279539888436)
--(axis cs:148.067639541053,-192.94032679192)
--(axis cs:149.691069998628,-191.583865883448)
--(axis cs:151.300061594225,-190.210308934466)
--(axis cs:152.894434301289,-188.819809629264)
--(axis cs:154.474009728938,-187.412523547771)
--(axis cs:156.038611141928,-185.988608148153)
--(axis cs:157.588063480424,-184.548222749196)
--(axis cs:159.122193379586,-183.091528512476)
--(axis cs:160.640829188971,-181.61868842433)
--(axis cs:162.143800991736,-180.12986727762)
--(axis cs:163.630940623646,-178.62523165329)
--(axis cs:165.102081691896,-177.104949901737)
--(axis cs:166.557059593724,-175.569192123965)
--(axis cs:167.995711534832,-174.018130152558)
--(axis cs:169.417876547594,-172.451937532453)
--(axis cs:170.823395509074,-170.870789501521)
--(axis cs:172.212111158823,-169.274862970963)
--(axis cs:173.583868116481,-167.664336505513)
--(axis cs:174.938512899158,-166.039390303461)
--(axis cs:176.275893938607,-164.400206176488)
--(axis cs:177.595861598184,-162.746967529326)
--(axis cs:178.89826818959,-161.079859339238)
--(axis cs:180.182967989396,-159.399068135318)
--(axis cs:181.449817255347,-157.704781977623)
--(axis cs:182.698674242446,-155.997190436132)
--(axis cs:183.92939921881,-154.276484569532)
--(axis cs:185.141854481311,-152.542856903846)
--(axis cs:186.335904370977,-150.796501410887)
--(axis cs:187.511415288172,-149.037613486558)
--(axis cs:188.668255707549,-147.266389928987)
--(axis cs:189.806296192758,-145.48302891651)
--(axis cs:190.925409410935,-143.687729985497)
--(axis cs:192.025470146947,-141.880694008023)
--(axis cs:193.106355317398,-140.062123169399)
--(axis cs:194.167943984409,-138.232220945543)
--(axis cs:195.210117369142,-136.39119208022)
--(axis cs:196.232758865093,-134.539242562129)
--(axis cs:197.235754051137,-132.676579601857)
--(axis cs:198.218990704334,-130.803411608695)
--(axis cs:199.182358812482,-128.919948167319)
--(axis cs:200.125750586428,-127.02640001434)
--(axis cs:201.049060472125,-125.122979014726)
--(axis cs:201.952185162447,-123.209898138096)
--(axis cs:202.835023608745,-121.287371434891)
--(axis cs:203.697477032153,-119.355614012426)
--(axis cs:204.539448934641,-117.414842010819)
--(axis cs:205.360845109812,-115.465272578813)
--(axis cs:206.16157365344,-113.507123849473)
--(axis cs:206.941544973759,-111.540614915784)
--(axis cs:207.70067180148,-109.565965806137)
--(axis cs:208.43886919956,-107.583397459707)
--(axis cs:209.156054572705,-105.593131701738)
--(axis cs:209.85214767661,-103.595391218719)
--(axis cs:210.527070626937,-101.590399533469)
--(axis cs:211.18074790803,-99.5783809801303)
--(axis cs:211.813106381368,-97.5595606790644)
--(axis cs:212.424075293741,-95.5341645116662)
--(axis cs:213.013586285172,-93.5024190950896)
--(axis cs:213.581573396563,-91.4645517568923)
--(axis cs:214.127973077076,-89.4207905096004)
--(axis cs:214.652724191246,-87.3713640251967)
--(axis cs:215.155768025815,-85.3165016095349)
--(axis cs:215.637048296308,-83.2564331766832)
--(axis cs:216.096511153326,-81.1913892231998)
--(axis cs:216.534105188573,-79.1216008023428)
--(axis cs:216.949781440609,-77.0472994982187)
--(axis cs:217.343493400326,-74.9687173998704)
--(axis cs:217.715197016151,-72.8860870753096)
--(axis cs:218.064850698979,-70.7996415454953)
--(axis cs:218.392415326824,-68.7096142582613)
--(axis cs:218.697854249194,-66.6162390621965)
--(axis cs:218.981133291195,-64.5197501804802)
--(axis cs:219.242220757354,-62.4203821846747)
--(axis cs:219.481087435165,-60.3183699684806)
--(axis cs:219.697706598356,-58.2139487214543)
--(axis cs:219.892054009883,-56.1073539026933)
--(axis cs:220.064107924638,-53.9988212144916)
--(axis cs:220.213849091884,-51.8885865759669)
--(axis cs:220.341260757409,-49.7768860966646)
--(axis cs:220.446328665401,-47.6639560501396)
--(axis cs:220.529041060039,-45.5500328475207)
--(axis cs:220.589388686816,-43.4353530110584)
--(axis cs:220.627364793566,-41.3201531476616)
--(axis cs:220.642965131227,-39.2046699224239)
--(axis cs:220.63618795431,-37.0891400321432)
--(axis cs:220.607034021099,-34.9738001788393)
--(axis cs:220.555506593564,-32.8588870432687)
--cycle;
\path [draw=objectObservedColor]
(axis cs:36.8728344179979,-39.9059916846072)
--(axis cs:32.2806222256166,-38.5021429818816)
--(axis cs:31.7403655820021,-40.2694083153928)
--(axis cs:36.3325777743834,-41.6732570181184)
--cycle;
\path [draw=bbox_edges, fill=objectObservedColor]
(axis cs:36.8728344179979,-39.9059916846072)
--(axis cs:32.2806222256166,-38.5021429818816)
--(axis cs:31.7403655820021,-40.2694083153928)
--(axis cs:36.3325777743834,-41.6732570181184)
--cycle;
\addplot [very thin, bbox_edges, opacity=1, forget plot]
table {%
36.6027060961907 -40.7896243513628
34.0364716781927 -40.9713326667556
34.5767283218073 -39.2040673332444
36.6027060961907 -40.7896243513628
};
\end{axis}

\end{tikzpicture}

